Asteroseismic Masses of Red Giants in the Galactic Globular Clusters M9 & M19

Asteroseismic masses of globular cluster (GC) stars are invaluable to investigate stellar evolution. Previously, only two GCs have been seismically studied. We present new detections of solar-like oscillations in the clusters M9 and M19, focusing on two key areas: stellar mass loss and GC multiple populations. Using K2 photometry, we detect solar-like oscillations in stars on the red giant branch and early asymptotic giant branch. We measure an integrated mass-loss for M9 of $0.16\pm0.02$(rand)$\pm0.03$(sys)$M_{\odot}$ and M19 of $0.33\pm0.03$(rand)$^{+0.09}_{-0.07}$(sys)$M_{\odot}$. Comparing these to the mass-loss estimates from previous seismically studied clusters, we derive a preliminary relationship between stellar mass-loss and metallicity for Type I GCs. We find that the mass-loss for M19 -- a Type II GC -- is significantly larger, suggesting Type II clusters follow a different mass-loss-metallicity trend. We also examine the mass distributions in each evolutionary phase for evidence of a bimodality that could indicate mass differences between sub-populations. While no clear bimodality is observed, there is tentative evidence suggesting the presence of two mass populations. Classification through spectroscopic abundances into the sub-populations is needed to verify these findings. This study reinforces that asteroseismology of GC stars provides an excellent testbed for studying stellar evolution. However, to advance the field we need high-quality photometry of more GCs, a goal that could be realised with the upcoming Roman Telescope.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
